Flame-wall interaction of thermodiffusively unstable hydrogen/air flames -- Part I: Characterization of governing physical phenomena

Hydrogen combustion systems operated under fuel-lean conditions offer great potential for low emissions. However, these operating conditions are also susceptible to intrinsic thermodiffusive combustion instabilities. Even though technical combustors are enclosed by walls that significantly influence the combustion process, intrinsic flame instabilities have mostly been investigated in canonical freely-propagating flame configurations unconfined by walls. This study aims to close this gap by investigating the flame-wall interaction of thermodiffusive unstable hydrogen/air flame through detailed numerical simulations in a two-dimensional head-on quenching configuration. It presents an in-depth qualitative and quantitative analysis of the quenching process, revealing the major impact factors of the instabilities on the quenching characteristics. The thermodiffusive instabilities result in lower quenching distances and increased wall heat fluxes compared to one-dimensional head-on quenching flames under similar operation conditions. The change in quenching characteristics seems not to be driven by kinematic effects. Instead, the increased wall heat fluxes are caused by the enhanced flame reactivity of the unstable flame approaching the wall, which results from mixture variations associated with the instabilities. Overall, the study highlights the importance of studying flame-wall interaction in more complex domains than simple one-dimensional configurations, where such instabilities are inherently suppressed. Further, it emphasizes the need to incorporate local mixture variations induced by intrinsic combustion instabilities in combustion models for flame-wall interactions. In part II of this study, the scope is expanded to gas turbine and internal combustion engine relevant conditions through a parametric study, varying the equivalence ratio, pressure, and unburnt temperature.

==> data_for_figure1.csv <==
    x,y
    0.2536583218639157,0.0
    0.2548557988165641,0.0024999999048398933
    0.2550000013050529,0.0026491758474618526
    0.25726918805626514,0.0049999998096797865
    0.2574999867319623,0.005237065622092029
    0.25969980405461696,0.007499999510605164
    0.2599999982599295,0.007806440669211149
    0.26214533249611083,0.009999999619359573
    0.2624999836868388,0.010360134399595183
    0.26460333748554377,0.01249999972811398
    0.26499999521480605,0.012901113643047166
    0.2670711096131551,0.014999999021210329
    0.26750000674277336,0.015432420874408697
    0.26954637562722816,0.017499999129964736
    0.2699999921696826,0.017956380259277416
    0.272028349742957,0.019999999238719146
    0.2725000036976498,0.02047359614094235
    0.2745184408854624,0.022499999347473553
    0.2749999891245592,0.022982184437367933
    0.2770208513760834,0.024999999456227957
    0.27750000065252645,0.025477506862031322
    0.2795423986873796,0.027499999564982367
    0.27999998607943577,0.027952565653612614
    0.2820920882380342,0.029999998042420657
    0.282499997607403,0.03039900966199233
    0.28467996228643305,0.032499999782491185
    0.28499998303431234,0.03280858026519843
    0.2873158891267559,0.03499999825992947
    0.2874999945622796,0.03517451922310318
    0.29000000609024684,0.03749341308360692
    0.2900072110986698,0.0375
    0.29249999151715617,0.039788284034202634
    0.2927362537958395,0.03999999847743829
    0.2950000030451234,0.04204074703868694
    0.29552225085182204,0.04250000021750882
    0.29749998847203274,0.04425308660634309
    0.29836403148066654,0.044999998694947106
    0.3,0.046428237656828214
    0.3012586238072161,0.047500000435017634
    0.30249998542690937,0.04856947122166749
    0.30420143575708575,0.04999999891245592
    0.30499999695487656,0.05068042720364457
    0.3071861114756684,0.05250000065252645
    0.30749998238178594,0.0527651803731607
    0.30999999390975314,0.05484832975203478
    0.31018328027306025,0.054999999129964734
    0.3125000054377204,0.05694805178576529
    0.31316934653292616,0.05749999760740303
    0.31499999086462976,0.05903601385880306
    0.31617202588880433,0.059999996084841314
    0.31750000239259696,0.06111268663442406
    0.31919170941612063,0.06250000108754408
    0.3199999878195063,0.06317594368727622
    0.3222348492311774,0.06499999956498237
    0.32249999934747353,0.06522089205637575
    0.3249999847743829,0.06727130585497508
    0.32528447165864205,0.06749999804242066
    0.32749999630235016,0.06931843713828673
    0.3283606193478082,0.06999999651985894
    0.3299999817292595,0.07132714086848506
    0.33150892018367384,0.07250000152256171
    0.33249999325722673,0.07328866412977905
    0.33474985717736333,0.075
    0.33500000478519393,0.07519518092035393
    0.3374999902121033,0.07709662955439242
    0.3380511024923273,0.07749999847743828
    0.34000000174007056,0.07896652516547438
    0.3414444620094801,0.07999999695487658
    0.3424999871669799,0.08077856146599557
    0.3449581105908326,0.08249999543231487
    0.34499999869494713,0.08253032360656105
    0.34749998412185645,0.08431839670418041
    0.3485002027724377,0.08500000043501764
    0.3499999956498237,0.0860588864241073
    0.3521457867427229,0.08749999891245593
    0.352499981076733,0.08774709813353603
    0.3549999926047003,0.08946151214918817
    0.3558116234100475,0.08999999738989421
    0.3575000041326675,0.09116539156011282
    0.3595244513644256,0.09249999586733251
    0.35999998955957685,0.0928269292159678
    0.3625000010875441,0.09451603546363073
    0.36323664271182454,0.09500000087003527
    0.3649999865144534,0.09620936821037371
    0.3669741237044114,0.09749999934747355
    0.36749999804242073,0.09785961392538649
    0.36999998346933,0.09952867952652268
    0.37073117332942107,0.09999999782491184
    0.37249999499729725,0.10119343644916735
    0.37455614404678417,0.10249999630235013
    0.3750000065252645,0.1027958207139793
    0.3774999919521738,0.10441051328046483
    0.37846250418506616,0.1050000013050529
    0.38000000348014107,0.10598899448241307
    0.3824999889070504,0.10748266602979399
    0.3825296264441049,0.10749999978249118
    0.38500000043501764,0.1090208650567857
    0.38672097279271245,0.10999999825992947
    0.38749998586192697,0.11046823219415809
    0.3899999973898942,0.11190575191826835
    0.3910887285460206,0.11249999673736777
    0.39249998281680354,0.11331651179775998
    0.3949999943447708,0.11468080322904267
    0.39560196795504726,0.11499999521480606
    0.39750000587273804,0.11607020790418998
    0.39999999129964736,0.11738839024560205
    0.40021396494889977,0.11749999369224434
    0.4025000028276146,0.11877109317923044
    0.4048719787272729,0.11999999216968266
    0.40499998825452393,0.12007092500277883
    0.4074999997824912,0.12144619348614931
    0.40954578645883644,0.12250000369764986
    0.40999998520940056,0.12275057021393182
    0.41249999673736776,0.12410541926492198
    0.4142483751950371,0.12500000217508817
    0.4149999821642771,0.12541231117478474
    0.41749999369224433,0.12674396337191138
    0.41899657541305807,0.12750000065252645
    0.4200000052202116,0.1280440535947356
    0.4224999906471209,0.12934503643068318
    0.42382561186464573,0.12999999912996474
    0.42500000217508815,0.13062344805763224
    0.4274999876019975,0.13188647636626674
    0.42877986745318347,0.13249999760740303
    0.42999999912996467,0.13312928037987476
    0.4324999845568741,0.13435482112396083
    0.4338876005337243,0.1349999960848413
    0.4349999960848413,0.13555748544821827
    0.4374999815117507,0.13675769411861793
    0.43912948236961413,0.1374999945622796
    0.4399999930397179,0.13792828998686193
    0.4425000045676851,0.13912334914282154
    0.4444318248704971,0.13999999303971788
    0.4450000160956524,0.14027891395721265
    0.4474999754215038,0.1414894176482859
    0.4496990113372964,0.14249999151715617
    0.4499999869494711,0.14264970413616362
    0.45249999847743827,0.14389058007142044
    0.4548562177034463,0.14500000304512342
    0.4550000100054055,0.14507324773455535
    0.457499969331257,0.14635142322447467
    0.45986772285129246,0.1475000015225617
    0.4599999808592242,0.14756931396083753
    0.46249999238719147,0.14888376513142088
    0.46473444021346466,0.15
    0.46500000391515867,0.15014303980498492
    0.4675000154431259,0.15148582234402636
    0.46948049437130684,0.15249999847743828
    0.46999997476897737,0.152786098933195
    0.4724999862969446,0.1541468249433736
    0.4741314052334046,0.15499999695487657
    0.47499999782491187,0.15548714608510444
    0.47750000935287906,0.1568613528416727
    0.47869197086465154,0.15749999543231488
    0.4799999686787305,0.15824941843043622
    0.48249998020669776,0.15964350778479347
    0.4831423055532831,0.15999999390975317
    0.484999991734665,0.16109904447489348
    0.48745061131029266,0.16249999238719143
    0.48750000326263226,0.1625300609865403
    0.49000001479059946,0.16407585425224117
    0.4915275018707518,0.16499999086462974
    0.4924999741164509,0.1656235041056524
    0.49499998564441816,0.16721872305605506
    0.49543442581235136,0.16750000239259696
    0.4974999971723854,0.16890877889746708
    0.4991120352284432,0.17000000087003528
    0.5000000087003527,0.1706311696068114
    0.5024999680262041,0.17241018144927386
    0.5026228194294284,0.17249999934747356
    0.5049999795541713,0.17431193765160247
    0.5058993884093946,0.17499999782491185
    0.5074999910821385,0.17627141571439808
    0.5090389298628063,0.17749999630235014
    0.5100000026101058,0.17829309139795327
    0.5120579272550914,0.17999999477978842
    0.512500014138073,0.18037720130706994
    0.5149771767694578,0.1824999932572267
    0.5149999734639245,0.18251998990407114
    0.5174999849918918,0.18474509615285994
    0.5177848859867431,0.184999991734665
    0.519999996519859,0.1870123171500019
    0.5205341807226712,0.18750000326263225
    0.5225000080478261,0.1893146985996412
    0.5232376643428113,0.19000000174007053
    0.5249999673736776,0.1916492975513601
    0.525901372020539,0.19250000021750882
    0.5274999789016449,0.194014747585153
    0.5285287473598085,0.1949999986949471
    0.5299999904296121,0.19641035977380308
    0.5311222935741048,0.1974999971723854
    0.5325000019575794,0.19883508321804932
    0.5336850714032018,0.19999999564982368
    0.5350000134855466,0.20128668730340238
    0.5362212768664663,0.20249999412726197
    0.537499972811398,0.2037614711747957
    0.5387362758367163,0.20499999260470025
    0.5399999843393652,0.20625440595997563
    0.5412362417950353,0.20749999108213854
    0.5424999958673326,0.2087594498178363
    0.5437278237346475,0.2100000026101058
    0.5450000073952997,0.21126981078734255
    0.5462181551509768,0.21250000108754408
    0.5474999667211512,0.2137778864914705
    0.5487153316797249,0.21499999956498236
    0.5499999782491184,0.21627490630024268
    0.5512289924277068,0.21749999804242065
    0.5524999897770857,0.21875061325891462
    0.5537708738842717,0.21999999651985894
    0.5550000013050529,0.2211934752829981
    0.5563550124857911,0.2225000080478262
    0.5575000128330202,0.22359162842425173
    0.5589971198777844,0.22499999347473554
    0.5599999721588715,0.22593439882722754
    0.5617134511408677,0.22750000500270276
    0.5624999836868388,0.22821354729403276
    0.564519280293532,0.2299999904296121
    0.564999995214806,0.23042364105416993
    0.5674281198346851,0.23250000195757933
    0.5675000067427733,0.23256148294823617
    0.5699999660686247,0.23466808828811142
    0.5704066104345544,0.23499998738448868
    0.572499977596592,0.236716939456563
    0.5734936005261602,0.23749999891245593
    0.5749999891245592,0.23869857426638993
    0.5767111556106814,0.23999998433936526
    0.5775000006525265,0.240608696364544
    0.5800000121804937,0.24244852400675462
    0.580071092629985,0.2424999958673325
    0.5824999715063451,0.24429298850884706
    0.583512785923396,0.24500000739529973
    0.5849999830343123,0.24606413489937673
    0.587132586523645,0.24749999282220908
    0.5874999945622796,0.24775506269098466
    0.5900000060902468,0.2494438179445159
    0.5908643506659538,0.25000000435017633
    0.5924999654160983,0.2510914084560933
    0.5947601243158903,0.25249998977708565
    0.5949999769440655,0.2526560531531844
    0.5974999884720328,0.254250023396875
    0.5987518523645303,0.2550000013050529
    0.6,0.25578537461462597
    0.6025000115279673,0.25726570421238315
    0.6029070609830051,0.2574999867319622
    0.6049999708538187,0.2587730708912427
    0.6071922286968353,0.2599999982599295
    0.6074999823817859,0.2601835253447168
    0.6099999939097531,0.2616324893152822
    0.6116206674080351,0.2624999836868388
    0.6125000054377204,0.2630055209258883
    0.6149999647635719,0.26436721444234634
    0.6162447974133798,0.26499999521480605
    0.6174999762915391,0.2656916788346871
    0.6199999878195063,0.2669735205576638
    0.6210987779193053,0.2675000067427733
    0.6224999993474736,0.26823608570501134
    0.6250000108754408,0.2694482234933376
    0.6262245294974935,0.2699999921696826
    0.6274999702012922,0.27063926976433994
    0.6299999817292595,0.2718006205339145
    0.6316372903507225,0.2725000036976499
    0.6324999932572267,0.2729178182607152
    0.6350000047851939,0.27405676016630504
    0.6372852111603845,0.27499998912455925
    0.6374999641110454,0.2751030879074499
    0.6399999756390127,0.2762551978334386
    0.6424999871669799,0.2772946745845849
    0.6430164773307129,0.27750000065252645
    0.6449999986949471,0.27844513003602983
    0.6475000102229144,0.27953439400537755
    0.6486373468410896,0.27999998607943577
    0.6499999695487658,0.28070199195207896
    0.652499981076733,0.28189475167716765
    0.6538649138384144,0.282499997607403
    0.6549999926047003,0.28318575784792793
    0.6575000041326675,0.28457556232689507
    0.6583208300026689,0.28499998303431234
    0.659999963458519,0.2863726579445807
    0.6615315116972658,0.2874999945622796
    0.6624999749864862,0.2893320775061502
    0.6628914060789872,0.29000000609024684
    0.6624999749864862,0.29081478682215267
    0.6615776820769684,0.29249999151715617
    0.659999963458519,0.2933492556579545
    0.6575000041326675,0.29456759186186404
    0.6565341270737056,0.2950000030451234
    0.6549999926047003,0.2954222789504206
    0.652499981076733,0.29607758344125595
    0.6499999695487658,0.2967020948537278
    0.6475000102229144,0.2973024623304343
    0.6466551663115608,0.29749998847203274
    0.6449999986949471,0.297791512995515
    0.6424999871669799,0.2982275269403692
    0.6399999756390127,0.29866267115670375
    0.6374999641110454,0.2991001898765381
    0.6350000047851939,0.29954335177277663
    0.6324999932572267,0.2999955334525637
    0.6324756233005014,0.3
    0.6299999817292595,0.3003725097677764
    0.6274999702012922,0.30076171286331876
    0.6250000108754408,0.30116635806463943
    0.6224999993474736,0.3015885867794872
    0.6199999878195063,0.3020302860917328
    0.6174999762915391,0.3024930909675085
    0.6174635550509144,0.30249998542690937
    0.6149999647635719,0.3028963836535899
    0.6125000054377204,0.3033167991140423
    0.6099999939097531,0.3037565072652534
    0.6074999823817859,0.30421669444054283
    0.6049999708538187,0.3046988377594374
    0.6034924104326308,0.30499999695487656
    0.6025000115279673,0.3051711566370673
    0.6,0.30561408655079586
    0.5974999884720328,0.3060783495603852
    0.5949999769440655,0.3065663029426936
    0.5924999654160982,0.3070806708565891
    0.5905564000432552,0.30749998238178594
    0.5900000060902468,0.30760452563798735
    0.5874999945622796,0.308086835800946
    0.5849999830343123,0.3085970371984652
    0.5824999715063451,0.3091383998186191
    0.5800000121804936,0.30971441238830294
    0.5788117475533221,0.30999999390975314
    0.5775000006525265,0.31027611429015617
    0.5749999891245592,0.3108249563932374
    0.572499977596592,0.31140932708130226
    0.5699999660686247,0.3120330165238944
    0.5682262771257613,0.3125000054377204
    0.5675000067427733,0.3126683959091972
    0.564999995214806,0.31326708535892767
    0.5624999836868388,0.31390519698870206
    0.5599999721588715,0.314586125258111
    0.5585470168881882,0.31499999086462976
    0.5575000128330202,0.315263366186974
    0.5550000013050529,0.3159125637240108
    0.5524999897770857,0.3166003813526266
    0.5499999782491184,0.3173292898069769
    0.5494254179562255,0.31750000239259696
    0.5474999667211512,0.31800580145159607
    0.5450000073952997,0.3186900866680399
    0.5424999958673326,0.31941219377943986
    0.5405537486841938,0.31999998781950634
    0.5399999843393652,0.32014834722295743
    0.537499972811398,0.3208277137447367
    0.5350000134855466,0.3215453986061518
    0.5325000019575794,0.3223065138104222
    0.5318782553220149,0.32249999934747353
    0.5299999904296121,0.32301896665700086
    0.5274999789016449,0.32374290570245395
    0.5249999673736776,0.32451431184705287
    0.5234956150231593,0.3249999847743829
    0.5225000080478261,0.32528624643621845
    0.519999996519859,0.32602861828922897
    0.5174999849918918,0.3268211385253303
    0.5154760353406667,0.32749999630235016
    0.5149999734639245,0.32764245772733436
    0.512500014138073,0.3284043101753782
    0.5100000026101058,0.32921377461520823
    0.5077059169770283,0.3299999817292595
    0.5074999910821385,0.3300630203385058
    0.5049999795541713,0.3308330224072483
    0.5024999680262041,0.3316472722567556
    0.5000293419134854,0.33249999325722673
    0.5000000087003527,0.3325090483127231
    0.4974999971723854,0.3332813170589747
    0.49499998564441816,0.3340989058166397
    0.4924999741164509,0.33496825940383534
    0.4924094089908755,0.33500000478519393
    0.49000001479059946,0.3357544952268746
    0.48750000326263226,0.3365857113835374
    0.484999991734665,0.3374745223370892
    0.48492923462574683,0.3374999902121033
    0.48249998020669776,0.33828290166742275
    0.4799999686787305,0.3391446305367176
    0.47768500475658204,0.34000000174007056
    0.47750000935287906,0.3400614848504383
    0.47499999782491187,0.3409067689040236
    0.4724999862969446,0.3418171501635341
    0.47073190529118125,0.3424999871669799
    0.46999997476897737,0.34275454335511046
    0.4675000154431259,0.3436501200843627
    0.46500000391515867,0.3446136728978957
    0.4640315368776588,0.34499999869494713
    0.46249999238719147,0.34555024468609175
    0.4599999808592242,0.3464886633852272
    0.457499969331257,0.34749434737549884
    0.45748601996509014,0.34749998412185645
    0.4550000100054055,0.348404616545454
    0.45249999847743827,0.34937485467450513
    0.45095603501658676,0.3499999956498237
    0.4499999869494711,0.3503495686812791
    0.4474999754215038,0.351286735104829
    0.4450000160956524,0.35229000029446517
    0.44448633091419554,0.35249998107673297
    0.4425000045676851,0.35323383721265617
    0.4399999930397179,0.35421241362435557
    0.43810607914120625,0.3549999926047003
    0.4374999815117507,0.35522870952290114
    0.4349999960848413,0.3561975447214734
    0.4324999845568741,0.3572499546174479
    0.4319251292587615,0.3575000041326675
    0.4299999991299647,0.358261116366751
    0.4274999876019975,0.35932146585581465
    0.425994565349668,0.35999998955957685
    0.42500000217508815,0.3604086730821112
    0.4224999906471209,0.36148166005612464
    0.4203068397318594,0.3625000010875441
    0.4200000052202116,0.3626301876646892
    0.41749999369224433,0.36371174157467384
    0.41499998216427714,0.3648872776174502
    0.4147638759940315,0.3649999865144534
    0.41249999673736776,0.36598672646650254
    0.4099999852094005,0.3671580878153724
    0.409288915759743,0.3674999980424207
    0.4074999997824912,0.36828672198042384
    0.40499998825452393,0.36944972202438076
    0.4038611208529802,0.36999998346933
    0.4025000028276146,0.3706026269743185
    0.39999999129964736,0.37175898909824506
    0.39847854695506985,0.37249999499729725
    0.39750000587273804,0.37293782189433244
    0.39499999434477073,0.3740966150925978
    0.39317582283150393,0.3750000065252645
    0.39249998281680354,0.37530845818619957
    0.3899999973898942,0.3764860194182841
    0.38801001725362794,0.3774999919521738
    0.38749998586192697,0.37774032355573084
    0.38500000043501764,0.3789568468064341
    0.3830291874292567,0.38000000348014107
    0.3824999889070504,0.380259818823929
    0.3800000034801411,0.38153233066631265
    0.3782432894348215,0.3824999889070504
    0.3774999919521738,0.382880554824525
    0.37500000652526455,0.3842158394257131
    0.3736216822497697,0.38500000043501764
    0.37249999499729725,0.385593790829751
    0.36999998346933,0.3869862095543995
    0.3691139128011505,0.38749998586192697
    0.3674999980424207,0.388371244108573
    0.3649999865144535,0.3898085980399198
    0.3646721274604521,0.3899999973898942
    0.3625000010875441,0.3911812228856692
    0.3602412281247485,0.39249998281680354
    0.35999998955957685,0.39263162284893577
    0.3575000041326675,0.3940068834637943
    0.35580473186679135,0.3949999943447708
    0.3549999926047003,0.39544115581039885
    0.352499981076733,0.396855689226457
    0.35141127361805385,0.39750000587273804
    0.3499999956498237,0.39828288476609763
    0.34749998412185645,0.39975548887985674
    0.34709505306655475,0.39999999129964736
    0.34499999869494713,0.4011881718185459
    0.3428603070480003,0.4025000028276146
    0.3424999871669799,0.4027083328554057
    0.34000000174007056,0.40419307526089276
    0.338726335102889,0.40499998825452393
    0.3374999902121033,0.4057345029548196
    0.335000004785194,0.40733386032216196
    0.3347473336123088,0.4074999997824912
    0.33249999325722673,0.40890012307190576
    0.3308586692097589,0.4099999852094005
    0.3299999817292595,0.4105468256015708
    0.32749999630235016,0.41222270398501426
    0.3270987106843681,0.41249999673736776
    0.3249999847743829,0.413879278260817
    0.3233956318890994,0.4149999821642771
    0.32249999934747353,0.4155962590586175
    0.31999998781950634,0.4173397678088754
    0.3197737759326412,0.41749999369224433
    0.31750000239259696,0.419035355969963
    0.3161427669777863,0.4200000052202116
    0.31499999086462976,0.42077602420377463
    0.3125823594830636,0.4224999906471209
    0.3125000054377204,0.42255623656245345
    0.30999999390975314,0.4242720748659899
    0.30898736242357877,0.42500000217508815
    0.30749998238178594,0.42602537000181023
    0.30546533401604414,0.4274999876019975
    0.30499999695487656,0.42782436488019
    0.30249998542690937,0.42961549621521
    0.3019799873744846,0.4299999991299647
    0.3,0.43141094073587616
    0.2985502447991376,0.4324999845568741
    0.29749998847203274,0.43326276625099824
    0.29522868585430617,0.4349999960848413
    0.2950000030451234,0.4351696668538311
    0.29249999151715617,0.43707299544661204
    0.2919616663571666,0.4374999815117507
    0.29000000609024684,0.4390143210662292
    0.2887850516863989,0.4399999930397179
    0.2874999945622796,0.44101797006499327
    0.2857140379854982,0.4425000045676851
    0.28499998303431234,0.4430802413448668
    0.2827356563009837,0.4450000160956524
    0.282499997607403,0.4451961383742653
    0.27999998607943577,0.4473377816426808
    0.2798149958208957,0.4474999754215038
    0.27750000065252645,0.44949682777478495
    0.2769342006387695,0.4499999869494711
    0.2749999891245592,0.45169549536621084
    0.2741057735856501,0.45249999847743827
    0.2725000036976499,0.45392689228963656
    0.27131895463360306,0.4550000100054055
    0.2699999921696826,0.45618616414834756
    0.2685672791850254,0.457499969331257
    0.2675000067427733,0.4584708613428903
    0.26584823435891064,0.4599999808592242
    0.26499999521480605,0.4607808002504698
    0.2631621932123663,0.46249999238719147
    0.2624999836868388,0.4631174514269385
    0.26051102145793953,0.46500000391515867
    0.2599999982599295,0.46548326241438825
    0.2578966161322714,0.4675000154431259
    0.2574999867319622,0.4678808507170883
    0.255320391183295,0.46999997476897737
    0.2550000013050529,0.4703126721488089
    0.252783499839079,0.4724999862969446
    0.25249998977708565,0.47278156229741264
    0.25028791931773153,0.47499999782491187
    0.25000000435017633,0.4752914751492359
    0.2478370804341361,0.47750000935287906
    0.24749999282220908,0.47784867677017284
    0.24543595058258036,0.4799999686787305
    0.24500000739529973,0.48046207723601747
    0.2430899497604102,0.48249998020669776
    0.2424999958673325,0.48314281185282215
    0.24080378853832848,0.484999991734665
    0.23999998433936526,0.48590260724059836
    0.23858054447161528,0.48750000326263226
    0.23749999891245593,0.48875227735816934
    0.23642149943673252,0.49000001479059946
    0.23499998738448868,0.4917002655812749
    0.23432684464953693,0.4924999741164509
    0.23250000195757933,0.49475243107025424
    0.23229665291105042,0.49499998564441816
    0.23028607121273645,0.4974999971723854
    0.2299999904296121,0.49786591690833676
    0.22830013249936254,0.5000000087003527
    0.22750000500270276,0.5010500285492289
    0.2263675335392847,0.5024999680262041
    0.22499999347473554,0.5043379007746681
    0.22449215292011537,0.5049999795541713
    0.22265335052770371,0.5074999910821385
    0.2225000080478262,0.507712842661651
    0.22079498336456482,0.5100000026101058
    0.21999999651985894,0.5111292208642906
    0.21899664404014815,0.512500014138073
    0.21749999804242062,0.5146765778060846
    0.217267785996841,0.5149999734639245
    0.2155238680431455,0.5174999849918918
    0.21499999956498236,0.518291499653355
    0.21381604760512227,0.519999996519859
    0.21250000108754408,0.5220441439013885
    0.21219132350369194,0.5225000080478261
    0.21055963651659135,0.5249999673736776
    0.2100000026101058,0.5259092486789464
    0.20896667216005355,0.5274999789016449
    0.20749999108213854,0.5299603143925268
    0.2074748908569939,0.5299999904296122
    0.20592441757871563,0.5325000019575794
    0.20499999260470025,0.5341319224874871
    0.20447579693884194,0.5350000134855466
    0.2030484644928322,0.537499972811398
    0.20249999412726197,0.5385232656447987
    0.2016523300557189,0.5399999843393652
    0.20032970614878945,0.5424999958673326
    0.19999999564982368,0.543153825545306
    0.19899799348470124,0.5450000073952997
    0.19776554399065835,0.5474999667211512
    0.1974999971723854,0.5480635820322888
    0.1965123991314572,0.5499999782491184
    0.19535740501702514,0.5524999897770857
    0.1949999986949471,0.5533181399860155
    0.19419890418707172,0.5550000013050529
    0.19310900652771915,0.5575000128330202
    0.19250000021750882,0.5590149194076296
    0.1920642193015421,0.5599999721588715
    0.19102655086024425,0.5624999836868388
    0.19009976292986255,0.564999995214806
    0.19000000174007053,0.5652802314871563
    0.1891213133158371,0.5675000067427733
    0.1882294794195675,0.5699999660686247
    0.18750000326263225,0.5722636350858576
    0.18741411667659305,0.572499977596592
    0.18654524717392473,0.5749999891245592
    0.18576723900381525,0.5775000006525265
    0.18506787828583693,0.5800000121804937
    0.184999991734665,0.5802551826829003
    0.1843166862836318,0.5824999715063451
    0.18363090590647368,0.5849999830343123
    0.18301568833025209,0.5874999945622796
    0.1824999932572267,0.5898237867809989
    0.18245442290882105,0.5900000060902468
    0.18184714359861603,0.5924999654160983
    0.18130573394774352,0.5949999769440655
    0.18082344728847422,0.5974999884720328
    0.18039465411204533,0.6
    0.18001467838121749,0.6025000115279673
    0.17999999477978842,0.6026062213164274
    0.17960551113267173,0.6049999708538186
    0.17924652076066963,0.6074999823817859
    0.17893728848480517,0.6099999939097531
    0.17867466228663317,0.6125000054377204
    0.17845611738279818,0.6149999647635719
    0.17827969506986036,0.6174999762915391
    0.17814394043733592,0.6199999878195063
    0.1780478785116282,0.6224999993474736
    0.1779911524849989,0.6250000108754408
    0.17797343684176262,0.6274999702012922
    0.17799483417728862,0.6299999817292595
    0.17805624854932625,0.6324999932572267
    0.1781588559618996,0.6350000047851939
    0.17830431723225898,0.6374999641110454
    0.1784948527033226,0.6399999756390127
    0.17873331977945917,0.6424999871669799
    0.1790233076315087,0.6449999986949471
    0.17936926134869777,0.6475000102229144
    0.17977664883191866,0.6499999695487659
    0.17999999477978842,0.6512002042643091
    0.18020435488728676,0.652499981076733
    0.18064946685801256,0.6549999926047003
    0.18116089500756147,0.6575000041326675
    0.18174734021606054,0.659999963458519
    0.18241941901728226,0.6624999749864863
    0.1824999932572267,0.6627768228542599
    0.18306276165635005,0.6649999865144535
    0.1837788849967706,0.6674999980424207
    0.18459665640432601,0.6700000095703879
    0.184999991734665,0.6711238918318478
    0.18543955920593413,0.6724999688962393
    0.18632067776568745,0.6749999804242066
    0.187329456796358,0.6774999919521738
    0.18750000326263225,0.6778967276568956
    0.18832215867416838,0.6800000034801411
    0.18942748722746475,0.6824999628059925
    0.19000000174007053,0.683683958109889
    0.1905896031432368,0.6849999743339598
    0.19182247794024854,0.687499985861927
    0.19250000021750882,0.6887531153773199
    0.19313540217184164,0.6899999973898943
    0.19453528908867526,0.6925000089178615
    0.1949999986949471,0.6932733048053539
    0.19599307643816477,0.6949999682437129
    0.1974999971723854,0.6973477700609193
    0.19759460804569529,0.6974999797716801
    0.19921437629646124,0.6999999912996473
    0.19999999564982368,0.7011151436795082
    0.2009555497341331,0.7025000028276146
    0.20249999412726197,0.7045720271933831
    0.20281504393183214,0.704999962153466
    0.20474486656012483,0.7074999736814332
    0.20499999260470025,0.7078192176894982
    0.2067348190155481,0.7099999852094006
    0.20749999108213854,0.7109206469703162
    0.20881432984061926,0.7124999967373677
    0.2100000026101058,0.7138836009441516
    0.21096246177854405,0.715000008265335
    0.21250000108754408,0.7167592478371992
    0.2131532972567503,0.7174999675911864
    0.21499999956498236,0.7196028791882558
    0.2153522531501693,0.7199999791191537
    0.21749999804242065,0.7224858698396192
    0.21751230313985617,0.7224999906471209
    0.21951738404898885,0.7250000021750882
    0.21999999651985894,0.7256643419280979
    0.2213270333836542,0.7274999615009397
    0.2225000080478262,0.72941474649872
    0.22285384610072426,0.7299999730289068
    0.2238905981138623,0.732499984556874
    0.2243406465814851,0.7349999960848413
    0.223967716953202,0.7375000076128085
    0.22258763739540685,0.73999996693866
    0.2225000080478262,0.7400904766487241
    0.21999999651985894,0.7424028171958217
    0.21988432842730643,0.7424999784666272
    0.21749999804242065,0.7439645587369822
    0.21575461567715104,0.7449999899945945
    0.21499999956498236,0.7453593043289533
    0.21250000108754408,0.7465347236275405
    0.21050612638683658,0.7475000015225617
    0.2100000026101058,0.7477084505739395
    0.20749999108213854,0.7487587019835074
    0.20499999260470025,0.7498987129128314
    0.20478511716183848,0.750000013050529
    0.20249999412726197,0.7509510371411794
    0.19999999564982368,0.7521043658198348
    0.19919658054604367,0.7524999723763804
    0.1974999971723854,0.7532532877668878
    0.19499999869494708,0.7544798161163476
    0.19401881661823506,0.7549999839043476
    0.19250000021750882,0.7557376458602033
    0.19000000174007053,0.7570792988161397
    0.18926830413894663,0.7574999954323148
    0.18750000326263225,0.7584441932573527
    0.184999991734665,0.7599394335856865
    0.18490279730081774,0.7600000069602821
    0.1824999932572267,0.7614087205385904
    0.18082619984739326,0.7624999662861336
    0.17999999477978842,0.763012094213445
    0.17749999630235014,0.7646842336190097
    0.17705299796429472,0.7649999778141008
    0.17499999782491185,0.7663952921474083
    0.17350732438857747,0.767499989342068
    0.17249999934747356,0.7682241416706415
    0.17021003129492063,0.7700000008700353
    0.17000000087003528,0.7701596723537328
    0.16750000239259696,0.772145276987347
    0.16707544667094518,0.7725000123980025
    0.16499999086462974,0.7742203177242741
    0.16410857187418934,0.7749999717238539
    0.16249999238719146,0.7764089683779883
    0.1613096866003573,0.7774999832518212
    0.15999999390975317,0.778713992642239
    0.15866379317079832,0.7799999947797884
    0.15749999543231488,0.7811442159228507
    0.15616179578283892,0.7825000063077556
    0.15499999695487657,0.7837149374302345
    0.15379818947307533,0.7849999656336071
    0.15249999847743828,0.7864477963760385
    0.1515694126898843,0.7874999771615744
    0.15,0.7893700989504573
    0.1494735402886907,0.7899999886895416
    0.14750959730447288,0.7925000002175089
    0.1475000015225617,0.7925125980091959
    0.14558677248118077,0.7950000117454761
    0.14500000304512342,0.7958223952840238
    0.14377711130853296,0.7974999710713275
    0.14249999151715617,0.7994070477022606
    0.14208920460596727,0.7999999825992947
    0.14045360123966455,0.802499994127262
    0.13999999303971788,0.8032414532155359
    0.1388714094218108,0.8050000056552292
    0.13749999456227957,0.8073765722101576
    0.13742434195395797,0.8074999649810807
    0.13594619602994762,0.8099999765090479
    0.1349999960848413,0.8117908325976405
    0.13459684831636004,0.8124999880370153
    0.13326247694366453,0.8149999995649824
    0.13249999760740303,0.8165787817068455
    0.13201547071623848,0.8175000110929497
    0.13079202173505838,0.819999970418801
    0.12999999912996474,0.8217988499858547
    0.1296597576085879,0.8224999819467683
    0.12852153564175375,0.8249999934747355
    0.1275194102754775,0.8275000050027028
    0.12750000065252645,0.8275504479812956
    0.12644917000984707,0.8299999643285542
    0.12550110878983178,0.8324999758565215
    0.12500000217508817,0.8339409876505371
    0.12458411192344991,0.8349999873844887
    0.12367442353623652,0.837499998912456
    0.1228652553621445,0.8400000104404232
    0.12250000369764986,0.8412207212026791
    0.12206220243074467,0.8424999697662746
    0.1212743781224297,0.8449999812942418
    0.12057019723745174,0.8474999928222091
    0.11999999216968263,0.8497415974142016
    0.1199237804708973,0.8500000043501763
    0.11922892766215795,0.8524999636760278
    0.11860660406805232,0.854999975203995
    0.11804748988026845,0.8574999867319623
    0.11754382050355955,0.8599999982599295
    0.11749999369224434,0.8602324578464584
    0.11699749789655259,0.8625000097878968
    0.11649885257470195,0.8649999691137482
    0.11605151214561517,0.8674999806417154
    0.11565011808630041,0.8699999921696826
    0.11529016364295318,0.8725000036976499
    0.11499999521480606,0.8747444065360779
    0.11496052181563748,0.8749999630235014
    0.11460825800693446,0.8775000267535844
    0.1142966200363376,0.8799999860794357
    0.11402235545178863,0.8824999454052872
    0.11378270221979536,0.8850000091353702
    0.11357530892396911,0.8874999684612217
    0.11339818916446458,0.8900000321913047
    0.11324967938435787,0.8924999915171562
    0.11312839191096456,0.8949999508430077
    0.11303318386700242,0.8975000145730907
    0.11296312368062722,0.8999999738989422
    0.11291746659367978,0.9024999332247935
    0.11289564778608634,0.9049999969548765
    0.11289715685988674,0.907499956280728
    0.11292166441228525,0.910000020010811
    0.11296928137877155,0.9124999793366625
    0.11304009869887581,0.914999938662514
    0.1131341079955972,0.917500002392597
    0.1132515743409823,0.9199999617184484
    0.1133929360791543,0.9225000254485315
    0.11355876159841279,0.9249999847743829
    0.11374977193359641,0.9274999441002343
    0.1139668552639102,0.9300000078303173
    0.11421107007003473,0.9324999671561688
    0.11448366671758464,0.9350000308862518
    0.11478610820862807,0.9374999902121033
    0.11499999521480606,0.9391167236586975
    0.1150987053734379,0.9399999495379547
    0.11539999826545694,0.9425000132680378
    0.11572933916251243,0.9449999725938892
    0.11608855133328994,0.9474999319197407
    0.11647971433925676,0.9499999956498237
    0.116905193483965,0.9524999549756751
    0.1173676886027994,0.9550000187057581
    0.11749999369224434,0.955677278471476
    0.11780495216170563,0.9574999780316096
    0.11825268190912842,0.959999937357461
    0.11873679458475486,0.9625000010875441
    0.11926056507109253,0.9649999604133955
    0.11982770206615607,0.9675000241434786
    0.11999999216968263,0.9682244556830332
    0.12036529719264803,0.96999998346933
    0.12091306427446845,0.9724999427951815
    0.1215045942841391,0.9750000065252645
    0.12214444616867323,0.9774999658511159
    0.12250000369764986,0.9788144915609532
    0.12277982253923027,0.9800000295811989
    0.12339998916668232,0.9824999889070504
    0.1240698848160225,0.9849999482329018
    0.12479520518185587,0.9875000119629849
    0.12500000217508817,0.988178474180029
    0.12548307388819802,0.9899999712888363
    0.12618858208828526,0.9925000350189194
    0.12695226141403673,0.9949999943447708
    0.12750000065252645,0.996685435806248
    0.1277342365780137,0.9974999536706223
    0.12848144096313033,1.0000000174007053
    0.12929049019755343,1.0024999767265568
    0.12999999912996474,1.0045425106753303
    0.13014146452771705,1.0049999360524082
    0.13093697601308882,1.0074999997824912
    0.13179902656698705,1.0099999591083426
    0.13249999760740303,1.0119002916125217
    0.13269799452611308,1.0125000228384258
    0.13354915909772794,1.014999982164277
    0.13447277394046822,1.0174999414901285
    0.1349999960848413,1.0188537175422565
    0.13540148931947876,1.0200000052202116
    0.13631711027946658,1.022499964546063
    0.13731272017047136,1.025000028276146
    0.1374999945622796,1.025457621369805
    0.13825544845572751,1.0274999876019975
    0.1392471711380813,1.029999946927849
    0.13999999303971788,1.0317788243734547
    0.1402779295103635,1.032500010657932
    0.1412731117743328,1.0349999699837835
    0.14235793868170235,1.0375000337138665
    0.14249999151715617,1.0378201766682082
    0.14338584746074995,1.039999993039718
    0.1444835329661564,1.0424999523655694
    0.14500000304512342,1.0436223772983666
    0.14558486429862177,1.0450000160956523
    0.14670563765763073,1.0474999754215037
    0.1475000015225617,1.049160543924621
    0.14787279842952591,1.0499999347473552
    0.14902674373460736,1.0524999984774384
    0.15,1.0544542695060095
    0.15025346679491314,1.0549999578032898
    0.15144949099910654,1.0575000215333727
    0.15249999847743828,1.0595272307223778
    0.1527291035905273,1.0599999808592242
    0.15397402315043843,1.0624999401850757
    0.15499999695487657,1.064407979985921
    0.15529801927385467,1.0650000039151588
    0.15659622691977748,1.06749996324101
    0.15749999543231488,1.0691269354099489
    0.1579540702263757,1.0700000269710932
    0.15930816735023468,1.0724999862969447
    0.15999999390975317,1.0737115992831463
    0.160688652595373,1.074999945622796
    0.16210095287998183,1.077500009352879
    0.16249999238719146,1.0781829067114321
    0.16349423944063082,1.0799999686787305
    0.16496840174783894,1.0825000324088137
    0.16499999086462974,1.0825530182408758
    0.16636731557074275,1.084999991734665
    0.16750000239259696,1.086881267257106
    0.16785026951500184,1.0874999510605166
    0.16930915043406705,1.0900000147905995
    0.17000000087003528,1.0911267993946936
    0.17079287874741933,1.092499974116451
    0.17232466833091664,1.0949999334423022
    0.17249999934747356,1.0952808685777207
    0.1738062449090465,1.0974999971723853
    0.17499999782491185,1.0993944269989595
    0.17536104855644247,1.0999999564982368
    0.17689651719384536,1.10250002022832
    0.17749999630235014,1.1034416069902813
    0.17844619111750054,1.1049999795541714
    0.17999999477978842,1.107402610899093
    0.180059820128229,1.1074999388800228
    0.18160973973051175,1.1100000026101058
    0.1824999932572267,1.111355780891601
    0.1832152120684769,1.1124999619359572
    0.18485818706176768,1.1150000256660404
    0.184999991734665,1.1152128637795218
    0.18645404682202685,1.1174999849918916
    0.18750000326263225,1.1190543528778665
    0.18811016906274838,1.119999944317743
    0.18979345388264404,1.1225000080478262
    0.19000000174007053,1.1228015903789492
    0.191449544401818,1.1249999673736777
    0.19250000021750882,1.1265105975279686
    0.19316576845064068,1.1275000311037606
    0.19492849053019154,1.129999990429612
    0.1949999986949471,1.1301003564411771
    0.19666019285593478,1.1324999497554635
    0.1974999971723854,1.1336555602987488
    0.198451601681162,1.1350000134855467
    0.19999999564982368,1.1370888232005698
    0.20029734654774065,1.1374999728113981
    0.2021499374276234,1.1399999321372494
    0.20249999412726197,1.140460329992568
    0.20401291808211863,1.1424999958673325
    0.20499999260470025,1.1437776146322813
    0.20592153375904504,1.144999955193184
    0.20749999108213854,1.1470156840166406
    0.20787018804009236,1.147500018923267
    0.2098334801931727,1.1499999782491184
    0.2100000026101058,1.1502089566063283
    0.21178106975563993,1.1524999375749698
    0.21250000108754408,1.1533934731190705
    0.21376163733458664,1.155000001305053
    0.21499999956498236,1.1565260960726484
    0.21577160127972692,1.1574999606309044
    0.21749999804242065,1.1596147740410019
    0.21780753146364348,1.1600000243609874
    0.21984701260994766,1.1624999836868388
    0.21999999651985894,1.1626851944431977
    0.2218662157026432,1.1649999430126903
    0.2225000080478262,1.1657640244215444
    0.22390677666490705,1.1675000067427732
    0.22499999347473554,1.1688130702181667
    0.22596704082370228,1.1699999660686247
    0.22750000500270276,1.171833871045365
    0.22804632753434512,1.1725000297987078
    0.2299999904296121,1.1748246324666949
    0.2301450638738273,1.1749999891245593
    0.2322345259814682,1.1774999484504107
    0.23250000195757933,1.1778125441799305
    0.2343351507915036,1.1800000121804937
    0.23499998738448868,1.180774379602471
    0.23646971813626222,1.1824999715063451
    0.23749999891245593,1.1836833418964685
    0.23864137253472045,1.1849999308321966
    0.23999998433936526,1.1865351214428168
    0.2408526068215013,1.1874999945622797
    0.2424999958673325,1.189328920999295
    0.2431044555001474,1.189999953888131
    0.24500000739529973,1.1920683299229715
    0.2453958039522457,1.1925000176182141
    0.24749999282220908,1.1947601388689013
    0.24772330056397712,1.1949999769440656
    0.25000000435017633,1.197412967148071
    0.25008200687284493,1.197499936269917
    0.25126899130100766,1.2
